A comparative study of galaxy evolution with four different active galactic nucleus torus models and two different host geometries

Estimating physical quantities such as the star formation rate, stellar mass and active galactic nucleus (AGN) fraction of galaxies is a key step in understanding galaxy formation and evolution. In order to estimate the uncertainties in the predicted values for these quantities, in this paper we explore the impact of adopting four different AGN torus models in fitting the multi-wavelength spectral energy distributions (SED) of galaxies. We also explore the impact of adopting two different geometries for the host, a spheroidal geometry, more appropriate for late-stage mergers, and a disc geometry, more appropriate for galaxies forming stars with secular processes. We use optical to submillimeter photometry from the Herschel Extragalactic Legacy Project (HELP) and utilize a Markov chain Monte Carlo SED-fitting code. We use exclusively radiative transfer models for the AGN torus as well as for the starburst and host galaxy. We concentrate on a sample of 200 galaxies at z~2, selected in the ELAIS-N1 field. All galaxies have a detection at 250um which ensures the presence of a starburst. We find that the stellar mass and star formation rate of the galaxies can be robustly estimated by the SED fitting but the AGN fraction depends very much on the adopted torus model. We also find that the vast majority of the galaxies in our sample are better fitted by a spheroidal geometry and lie above the main sequence. Our method predicts systematically higher SFR and lower stellar mass than the popular energy balance method CIGALE.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
